The GALAH Survey: Accreted stars also inhabit the Spite Plateau

The ESA Gaia astrometric mission has enabled the remarkable discovery that a large fraction of the stars near the Solar neighbourhood appear to be debris from a single in-falling system, the so-called Gaia-Enceladus-Sausage (GSE). One exciting feature of this result is that it gives astronomers for the first time a large sample of easily observable unevolved stars that formed in an extra-Galactic environment, which can be compared to stars that formed within our Milky Way. Here we use these stars to investigate the "Spite Plateau" -- the near-constant lithium abundance observed in metal-poor dwarf stars across a wide range of metallicities (-3<[Fe/H]<-1). In particular our aim is to test whether the stars that formed in the GSE show a different Spite Plateau to other Milky Way stars that inhabit the disk and halo. Individual galaxies could have different Spite Plateaus -- e.g., the ISM could be more depleted in lithium in a lower galactic mass system due to it having a smaller reservoir of gas. We identified 76 GSE dwarf stars observed and analyzed by the GALactic Archeology with HERMES (GALAH) survey as part of its Third Data Release. Orbital actions were used to select samples of Gaia-Enceladus stars, and comparison samples of halo and disk stars. We find that the Gaia-Enceladus stars show the same lithium abundance as other likely accreted stars and in situ Milky Way stars, strongly suggesting that the "lithium problem" is not a consequence of the formation environment. This result fits within the growing consensus that the Spite Plateau, and more generally the "cosmological lithium problem" -- the observed discrepancy between the amount of lithium in warm, metal-poor dwarf stars in our Galaxy, and the amount of lithium predicted to have been produced by Big Bang Nucleosynthesis -- is the result of lithium depletion processes within stars.

==> galah_spite_stars.csv <==
star_id,sobject_id,dr3_source_id,teff,logg,fe_h,a_li,population
02265181-5920076,161117003501166,4737903772839535744,6043,4.32,-1.80,2.30,GSE
02412429-6905247,140809004901351,4646990241579947264,6057,4.01,-1.37,2.44,GSE
02414875-5547167,171208002102066,4740380147903588480,6098,4.40,-2.36,2.17,GSE
09325580-0556114,160421002101092,3823888479746879232,6156,4.22,-1.83,2.27,GSE
20040455-4842140,170805003601104,6670540679812225280,6055,4.42,-2.19,2.36,GSE
18314431-5431002,140806002301139,6651045720176498048,6055,4.29,-1.53,2.46,GSE
06251671-1517570,161104004801185,2945065641878770816,5852,4.43,-1.32,2.41,GSE
11113423-3530172,160522002601046,5400630970509032064,6107,4.30,-1.57,2.31,GSE
22023113+0848599,170801004601191,2725258252274707072,6040,4.21,-1.60,2.27,GSE
14135944-2734058,170513004001234,6269562292539788032,6287,4.11,-1.93,2.31,GSE
08295313+1621105,160110002601062,658743190301110144,5988,3.98,-1.43,2.72,GSE
20235590-3734425,140812003201045,6694896069255113600,5911,3.82,-1.80,2.50,GSE
12534552-0157389,160331004301383,3682531008568011008,6071,4.21,-1.37,2.37,GSE
11330356-0444024,150413003101069,3786071155266817536,6145,4.14,-1.71,2.33,GSE
10025398-2155358,160424002601298,5666896196712588928,6270,4.29,-2.38,2.37,GSE
14254288-4654252,170515003601140,6092974716467809280,6086,4.19,-1.35,2.31,GSE
13055717-3223211,160415003601345,6180699006868546432,6105,4.07,-1.38,2.40,GSE
16074461-7121012,160815002101207,5806792421244550656,6289,4.19,-2.34,2.33,GSE
11452628-0521209,150411003101056,3599549732148499072,6121,3.91,-2.06,2.36,GSE
13095739-2907147,170515003101210,6185840941715545344,6196,4.08,-2.30,2.21,GSE
11473486+0645225,150409004101212,3897825624488542464,5931,4.39,-1.61,2.39,GSE
22352423-0542335,170723004101141,2624492650153583360,6140,4.21,-1.75,2.43,GSE
20514454-3352250,140814004801226,6779866980685793408,6256,4.21,-2.35,2.26,GSE
11491689-2631542,170408003501230,3490350287431003264,6144,4.27,-1.88,2.41,GSE
20523910-4710571,150830004001199,6481764605024287232,6002,3.94,-1.37,2.42,GSE
08542646+1039505,160107004101033,597847735228211584,6007,4.14,-1.45,2.36,GSE
04323660-5852570,161218003101216,4678867935527380864,6290,4.21,-1.94,2.34,GSE
16225424-2819371,150412004102184,6038975089087361664,6016,4.00,-1.60,2.26,GSE
23112377-7426379,150830004601011,6378884813840372864,6115,4.16,-1.32,2.35,GSE
12025620-3319327,160524002701216,3466367950261157248,5951,4.22,-1.68,2.25,GSE
07223145+0849130,161107004401221,3155410389590889856,5905,3.88,-1.52,2.46,GSE
01085234-0140561,161006004901112,2532775375894516864,6129,3.99,-2.08,2.48,GSE
16295433-7108411,170413005101107,5807000641256413824,6244,4.25,-2.36,2.33,GSE
10373108+0034167,170103003101143,3807138798782450816,5994,3.92,-1.47,2.18,GSE
10403719+0203141,170103003101318,3807777752477262720,5996,4.12,-1.61,2.52,GSE
12173131-0123282,170130004601104,3694622681536758528,6093,4.22,-1.80,2.35,GSE
13433203-3940090,190223003301120,6113351720646486528,5956,3.84,-1.38,2.81,GSE
04473727-2609174,161009005901357,4881321114629997312,6151,4.16,-1.62,2.36,Retrograde halo
02292035-7531367,141101002401213,4640188452195810688,5937,4.51,-2.25,2.32,Retrograde halo
11050753-8011597,160423003201165,5198993319799164160,5940,3.81,-1.66,2.40,Retrograde halo
04533216-2650536,171106003601058,4881378632832221312,5910,3.94,-1.64,2.44,Retrograde halo
15362985-1933519,180622000801345,6254126734134561792,6043,4.03,-1.50,2.30,Retrograde halo
08140137-1443532,150210003201174,5721812022221367424,6057,4.14,-1.39,2.49,Retrograde halo
03355522-6833454,131116000501386,4667364088963367808,5874,4.29,-1.33,3.02,Retrograde halo
15452267-2000469,180622000101218,6241956102485851520,5918,3.80,-2.39,2.29,Retrograde halo
12430280-4620123,160529002901223,6129183176255748864,6282,4.34,-2.74,2.35,Retrograde halo
15530320-7555075,160422005101247,5781595596159463040,6013,4.07,-1.39,2.32,Retrograde halo
18443377-5631314,170515005601072,6637708644133622656,6274,4.10,-2.29,2.17,Retrograde halo
17224084+0655313,160420006301227,4393989695453159936,6229,4.03,-2.02,2.55,Retrograde halo
10051445-1416109,170106005101328,5686613700077923712,6354,4.05,-2.63,2.22,Retrograde halo
10072766-3103120,170118003301293,5460482542369382784,6029,3.93,-1.89,2.21,Retrograde halo
20355418-6133174,160816003201107,6454066429651951360,6141,4.16,-1.83,2.51,Retrograde halo
05210010-3216025,150903002901022,4826621643801501440,6188,4.01,-1.81,2.33,Retrograde halo
05211633-6523045,180101002601308,4660638204572433792,6165,4.45,-2.24,2.52,Retrograde halo
10105590-2947496,170507006701225,5462136547157907200,5999,4.38,-1.48,2.35,Retrograde halo
04183690+0003254,160916004301122,3255540718803702016,6047,3.98,-1.72,2.36,Retrograde halo
20401843-3431111,170724003601059,6791595879238240640,6205,3.94,-2.47,2.39,Retrograde halo
05241387-3726565,161106004601122,4821401132530188416,6026,4.34,-1.85,2.42,Retrograde halo
16084525-7014246,150601003201111,5819267377095240448,6060,4.14,-2.05,2.41,Retrograde halo
20470150-0947152,150601004801072,6903072859214296064,5997,4.35,-2.02,2.25,Retrograde halo
04230923-7621013,161011002801214,4627906739811500928,6016,4.33,-2.05,2.07,Retrograde halo
05284918-5427082,171230004601313,4770058127104813568,6157,4.27,-1.35,2.37,Retrograde halo
08535207+2241121,160401002601333,686178170077196416,6266,4.16,-1.88,2.23,Retrograde halo
22494677-2342417,170911003601066,2396204005815940992,6203,4.01,-1.86,2.24,Retrograde halo
22500949+0807177,170910003601367,2713152320015160320,6171,4.00,-1.88,2.54,Retrograde halo
00480531+0138507,151109001601038,2549313611324128640,5995,3.93,-2.13,2.43,Retrograde halo
00514244-6150232,161109003901054,4902395660156701952,6066,4.16,-2.09,2.38,Retrograde halo
12005364-2811572,160130005801119,3486224683581939712,6210,4.18,-1.84,2.25,Retrograde halo
12015008-0555164,160331003701183,3595787753115094400,6085,4.20,-1.68,2.29,Retrograde halo
21212561-2723482,161007002801248,6790482524932588160,6241,4.08,-1.91,2.38,Retrograde halo
23270045-0100530,180623003201207,2644044131559261184,5994,4.26,-1.61,2.38,Retrograde halo
23323955-0056124,170724004601387,2644186518315021824,6165,3.91,-2.33,2.27,Retrograde halo
16280993+0644302,170410004501386,4438822144636429696,6209,4.15,-2.30,2.27,Retrograde halo
15123917-1944545,170507008301377,6256414985329648384,6338,4.29,-1.94,2.70,Retrograde halo
05561245-6829459,161219004101009,4659038479542387968,5872,4.44,-1.64,2.38,Retrograde halo
21284290-0242192,160813003601369,2684827659237595520,6113,4.22,-1.59,2.32,Retrograde halo
23522820-0404256,170723004601035,2446541263044588928,5951,4.34,-1.68,2.22,Retrograde halo
16374176-6914585,160522004601029,5808725534484073984,5852,3.92,-1.65,2.36,Retrograde halo
19252593-1156578,170510007801098,4187454819959693440,6017,3.89,-1.99,2.41,Retrograde halo
15191921-0832343,170404002601063,6321114853712863232,6116,4.01,-2.43,2.41,Retrograde halo
21350136-2707127,170910003101019,6810951926747329024,5881,3.92,-1.43,2.47,Retrograde halo
10511504+0027084,170127002301073,3807867568833535616,6067,4.15,-1.68,2.22,Retrograde halo
19445711-3757068,150831003001123,6691736622594043776,6095,4.20,-1.80,2.33,Prograde halo
13493797-3300213,150408004701064,6171226546693150080,6214,4.23,-1.42,2.18,Prograde halo
20005632-5338563,160522006101110,6665361984342318080,5964,3.90,-1.91,2.43,Prograde halo
13590324-2139426,160513002101026,6288023234504896896,6105,4.14,-1.52,2.37,Prograde halo
20054430+0402527,160524006601089,4247355045211154560,6008,4.35,-1.50,2.23,Prograde halo
15451448-3846060,160402006601010,6008363448427624320,6160,4.17,-1.66,2.30,Prograde halo
14035242-3318534,170418003701242,6122612292906359424,6239,4.30,-2.13,2.46,Prograde halo
05055579-4142310,141231003001161,4813027286332775808,6031,4.09,-1.76,2.23,Prograde halo
15543693-7813430,170712002601158,5779046176592124288,6075,4.29,-1.36,2.29,Prograde halo
14144707-1454312,150604002901355,6298255117914131456,6053,4.09,-1.79,2.46,Prograde halo
14181800-4037351,160423004401299,6116043088890921088,6124,4.14,-1.59,2.29,Prograde halo
05122988-7056421,171227002601227,4651994492658780928,5913,4.27,-1.32,2.39,Prograde halo
05145893-4611484,161119004701027,4798465693634795904,6097,3.96,-1.94,2.42,Prograde halo
13021726-4721536,160325003201299,6085960313317395200,5986,4.19,-1.41,2.22,Prograde halo
10082803-3426134,190225003201119,5458578634907897088,6199,3.96,-2.19,2.37,Prograde halo
04182114-8020519,160919004601128,4622329054762635776,5951,4.16,-1.45,2.45,Prograde halo
22301182-1740486,150831004001162,2594529171590255872,5906,4.38,-1.36,2.62,Prograde halo
00282135-6704052,171101001801199,4706912079105411072,6253,4.01,-2.44,2.27,Prograde halo
04264398-6733418,160919005101052,4656568843286026752,5925,3.86,-1.31,2.37,Prograde halo
10252393-1936221,170414003101096,5668560307561146496,6161,4.11,-1.83,2.40,Prograde halo
10293005-2803022,170416002701069,5467871982061884544,5969,4.24,-1.41,2.28,Prograde halo
00531962-2639202,140116002202034,2342716029300125056,5995,3.80,-2.17,2.50,Prograde halo
21194269-3334016,171003002601110,6782842808906914560,5985,4.08,-1.96,2.15,Prograde halo
23133461-6904536,150828004201322,6387630810364033152,6189,4.19,-1.79,2.42,Prograde halo
04345398-0434426,171003005101232,3201373725137853568,6013,4.30,-1.33,2.39,Prograde halo
09032635-2707178,171230005802190,5648466801287679744,5883,4.33,-1.75,2.21,Prograde halo
23305316-0031394,180622002201341,2644263071812056320,6010,4.35,-1.89,2.26,Prograde halo
05525787-5510343,171227004101129,4767340482253876608,6228,4.24,-2.15,2.36,Prograde halo
12120846-3754082,140415002401377,3461072805342052992,6411,4.17,-2.17,2.36,Prograde halo
01321324+0632478,170723005101342,2565268001787439744,6067,4.13,-1.58,2.25,Prograde halo
01374488-6413069,170910004601366,4711222508283504768,6408,4.14,-2.19,2.39,Prograde halo
01434766-5901584,170806005801238,4717890874507421952,5936,4.47,-1.93,2.41,Prograde halo
04442389-6036087,151230001601311,4677722038253286784,5952,4.02,-1.32,2.41,Prograde halo
04453377-6534424,170910006101040,4663012771706554368,6053,4.19,-1.44,2.37,Prograde halo
06112235-3700571,170218001601351,2884979667879335424,6070,4.16,-1.45,2.37,Disk
12242236-0718014,170127003001134,3583532287273318784,5885,4.41,-1.41,2.26,Disk
09283460-2044351,150205004201069,5677162027543755904,5955,4.17,-1.42,2.31,Disk
12253651-5132105,170602002201196,6077598046357897088,6605,3.88,-1.61,2.69,Disk
12304210-5120063,170602002201383,6079049607860574336,6751,3.74,-2.16,2.79,Disk
21483221-6556196,161013002601230,6398901457384039808,5856,4.44,-1.85,2.32,Disk
04575773-4226127,150106002202193,4813323879594106496,6033,4.36,-1.77,2.25,Disk
21564120-7823166,161006003901330,6355457004191583232,5874,4.51,-2.53,2.15,Disk
17063424-1835432,170509004701334,4129386896485635840,5989,4.22,-1.48,2.21,Disk
05003695-4053119,161104004301021,4814070963385616384,6239,3.91,-2.40,2.41,Disk
20124233-4723153,160817002601056,6669127055753667200,5942,4.37,-1.56,2.25,Disk
22075525+0801025,161106001601199,2721978855765624576,5984,4.18,-1.30,2.40,Disk
11341058-2536414,170418002701041,3485631290900648704,6059,4.06,-1.38,2.20,Disk
16001933-3812314,140814003301057,5998162694944791552,5859,4.22,-1.30,2.11,Disk
06440158-4106143,161108002101364,5575536980990652672,5857,4.45,-1.61,2.26,Disk
06452339-5638113,151220002201120,5484736909884532352,6508,3.65,-1.33,2.53,Disk
20313721-4535233,160812003601168,6675525148275001472,5984,4.19,-1.31,2.34,Disk
17311414-6955453,140710004601066,5810917101672433792,6027,4.07,-1.40,2.31,Disk
22214083-7729144,160814001701043,6356917052553937152,5869,4.23,-1.45,2.25,Disk
04203076+0056444,160916004301002,3255704374237158912,5916,4.26,-1.39,2.33,Disk
04233274+0538495,141104004301029,3284234428939068032,6116,4.30,-1.91,2.41,Disk
04255648+1752453,151109003101042,3314391013528327552,6085,3.92,-1.85,2.41,Disk
11504190-3315532,170602002701146,3466946018499279104,5926,4.17,-2.27,2.05,Disk
20562556-7544238,170531005301096,6368640114249326976,5963,3.99,-1.32,2.19,Disk
22511667-2245038,170911003601358,2396414940249848448,6295,4.27,-2.22,2.41,Disk
00522726-7333387,140807005601198,4685867972023034112,5891,4.05,-1.32,2.32,Disk
16242924+0600354,170410004501134,4439423474420159104,6035,4.19,-1.69,2.30,Disk
01043207+0114244,161105004101006,2538166521923654912,6065,4.22,-2.38,2.21,Disk
21225078-5240014,170604006101179,6465300002512968192,6031,4.03,-1.63,2.19,Disk
23332522-0326051,161106003101195,2639491225707426304,6340,4.19,-2.82,2.17,Disk
10362165-1847367,170512000101008,3554947798153571200,5912,4.04,-1.36,2.44,Disk
10370357-3951012,170413002601082,5392884601854613248,5992,4.38,-1.78,2.47,Disk
13345343-4211377,160422004001331,6112636733151899520,6548,3.82,-2.09,2.43,Disk
15190556-2005076,180623001101196,6256110596704176384,5961,4.09,-1.49,2.30,Disk
09152763-3437385,160422002001131,5623834712871004160,6744,3.71,-1.49,2.58,Disk
04423071-5005194,161116003301248,4784488255146496000,5870,4.38,-1.32,2.24,Disk
01412012-6636320,161109004401014,4698516173955854080,5864,4.23,-1.54,2.26,Disk
15212162-7633355,160325004201151,5792202039377101568,6011,4.29,-1.53,2.16,Disk
04443944-6148091,151230001601078,4665544294140643840,6029,4.32,-2.39,2.39,Disk
21374225-7206132,170712004801143,6371298973883360384,5959,3.95,-1.53,2.38,Disk
15270084-0615557,170314001601265,6321916500768806528,6034,4.26,-1.31,2.41, 
21414494-5319408,170713005101087,6462206973224407040,6030,4.41,-1.83,2.36, 
21423576-4903002,140808003201002,6562024315286365568,5974,4.04,-1.33,2.32, 
12252074-0111585,170202002201199,3694839903802428928,5985,3.88,-1.77,2.29, 
09285534-0521403,160421002101189,3824738543969555840,6333,4.09,-2.36,2.23, 
15303359-2939211,170403002201267,6209605343661788416,6285,4.16,-2.33,2.31, 
02302807-5943003,161117003501051,4725913976495357184,5934,4.12,-1.76,2.22, 
13480679-3406371,160426005501261,6170311340701995008,6272,3.96,-1.56,2.40, 
04491694-5109242,161116003301053,4784141466603843584,5974,4.28,-1.50,2.31, 
06174194-2809237,160129003601159,2899209478647260288,6013,3.86,-1.47,2.44, 
13512235-5012445,170215004601177,6093494613670556032,6142,4.30,-1.83,2.05, 
15341544-1947416,180622000801291,6253789699461439232,5901,4.00,-1.31,2.44, 
02493428-7603338,141101002401035,4639881383510267392,6151,4.17,-1.92,2.49, 
21492592-2841103,161009003201353,6809626151946943872,6024,4.03,-1.38,2.40, 
05361701-6430078,161210004201321,4756954117475373312,6099,4.42,-1.61,2.32, 
21494188-5603331,140713004001162,6460627868368250624,6011,3.95,-1.42,2.22, 
09385345-2330499,181225005101265,5662146577063209856,6024,4.38,-1.71,2.45, 
06234122-6152120,151223001301079,5478454197363713280,6234,4.21,-2.31,2.40, 
08160733+1941519,160108002601211,663541252887478912,6329,4.27,-2.31,2.30, 
15441998-2004000,180622000101196,6241934318411761536,6289,3.82,-2.19,2.28, 
12415040-0129358,190209004201373,3683683331113865472,5886,3.87,-1.37,2.43, 
21591864+0750323,180625005301061,2724819100458602752,5904,4.39,-1.66,2.38, 
22002331+0141060,171101000701071,2683096821777880960,5963,4.45,-1.73,2.32, 
11250398-4119049,170206005201228,5383561533524710784,6084,3.85,-2.30,2.35, 
09532484-7035253,150206003601197,5242632244811706496,6071,3.92,-1.97,2.35, 
15512299+0030427,170416004801035,4410625753060013440,6014,4.10,-1.43,2.32, 
06373624-6929470,161213004601007,5278921836543983104,5991,4.33,-2.02,2.24, 
14163272-4048220,160423004401236,6115953581772600192,6284,4.34,-2.17,2.46, 
20254141-7620292,180604006201182,6363482236483861632,6160,4.19,-1.80,2.18, 
22100105-5531122,140805003601380,6508841693764232704,6180,4.06,-1.67,2.34, 
11330596-4245079,160529002401281,5382442574285725824,6001,3.93,-1.88,2.33, 
11331283+0048352,150409005601151,3797589054963808512,6102,3.95,-1.55,2.33, 
15575564-3815352,140814003301123,5998079750537739136,6027,4.12,-1.81,2.24, 
04085829-7150291,150827005201064,4653842020087501824,6162,4.35,-1.97,2.29, 
04155016-6645043,160919005101235,4668841385915006848,6033,4.25,-1.46,2.47, 
08404753+1038044,160111002601082,601400497816220672,5860,4.48,-1.55,2.41, 
00015981-6242164,170713005601081,4904511017449888128,6178,4.08,-1.96,2.25, 
00030730-2115102,171029002701146,2341452106324554496,6329,4.12,-1.85,2.34, 
22204377+0536520,161007003301242,2708511899909664000,6110,4.15,-1.46,2.41, 
11413357-0439331,150411003101201,3599850001902135296,6106,4.13,-1.33,2.40, 
04192644-0526103,161009005301175,3202536046367378176,6064,3.89,-1.51,2.35, 
04194096-6357407,170911005301257,4675259441445199360,6183,4.20,-1.78,2.39, 
00062367-6047131,170909003201181,4905672960721966464,5887,4.02,-1.35,2.33, 
04210640-7306317,161012003201201,4653400944125869312,5905,4.40,-1.70,2.48, 
10145551-4135346,170509001701369,5416945833282005120,6228,3.99,-1.81,2.38, 
00101410-6047515,170909003201171,4905709416404187776,5985,4.19,-1.32,2.27, 
00112397-6059522,170909003201132,4905689556475416320,6171,4.23,-2.21,2.33, 
21295867-6921521,161011001601175,6396605711465699712,6090,4.13,-1.77,2.24, 
11482710-3127290,160415003101157,3479358405265593728,6048,4.17,-1.34,2.35, 
08482539-0917073,161211004701021,5750555214676619136,6136,4.26,-1.96,2.37, 
22351270-0952411,170723003601108,2608837150762259456,6052,4.01,-1.70,2.16, 
22352166-1650126,150831004001359,2595063186349207424,6288,4.31,-2.27,2.22, 
20525663-5914143,180628003801132,6454762042554712064,5927,4.07,-1.72,2.39, 
22380804-1540101,150827003401185,2596689879442135808,6213,3.73,-2.11,2.29, 
00340476-5720102,171003003601074,4908174173580429952,5943,4.37,-1.36,2.39, 
11505142+0332186,150412003101026,3895835336643619072,6110,4.31,-1.40,2.33, 
19023961-6528278,170910002101080,6435054671017955072,6081,4.19,-1.35,2.39, 
00391333+0423350,151008003101237,2554217295745049856,6264,4.06,-1.93,2.28, 
07054217-3650034,161118005201202,5566284526222553856,6119,4.42,-2.84,2.17, 
21030030-4926345,150607006101079,6478117696753184768,6166,4.27,-2.21,2.24, 
22491868-2401146,170911003601085,6623574701329880832,5977,3.98,-1.44,2.39, 
22520086-6641520,140806004101324,6391161372264684800,6121,3.93,-2.02,2.41, 
22540994-7228598,160811004001232,6382358583389275648,6037,3.99,-1.89,2.29, 
14584534-7328449,150705002401001,5793761318668295296,6081,4.28,-1.50,2.30, 
05395239-6446398,161210004201367,4756184665499378688,6028,3.98,-1.37,2.40, 
23013100-0622421,170724004101077,2634897191248714240,5933,4.37,-1.58,2.21, 
23022858-7614023,140809004201137,6354482458931919744,6066,4.38,-2.24,2.14, 
10302311+0046470,161228003501062,3855190892890077056,6054,4.13,-1.49,2.39, 
15012941-3535282,160419004101285,6200709950995269376,6159,4.33,-1.79,2.37, 
00564137-7354236,140807005601166,4685608216701691008,6233,4.04,-1.67,2.40, 
10322057-2742092,160418003101168,5468232724955011328,6149,4.06,-1.72,2.42, 
21220735-3342528,171003002601064,6782874522943634560,5988,4.02,-1.57,2.35, 
05485406-7142357,171104002801176,4656812282046511872,6140,4.29,-2.38,2.33, 
23290499-0111398,180622002201105,2643812340764290304,6148,4.31,-2.11,2.43, 
01081262-6422544,170907004601239,4709116806077444352,6059,3.97,-1.39,2.25, 
10343149-2903005,170511000601011,5455511341063185408,5925,4.33,-1.38,2.32, 
21242413-3821445,140812003801174,6582980044839066752,6084,4.06,-1.34,2.38, 
23344348-7022314,140808003701149,6386522674442311296,5923,3.99,-1.45,2.28, 
21252616-2725465,161007002801321,6790051035337662976,5998,4.43,-1.84,2.34, 
23435909-0954434,170725004601014,2435439214964875904,6196,4.08,-1.88,2.24, 
23453104-7714256,150829004901390,6377211013545663232,5929,3.72,-2.08,2.53, 
13343887-1400472,170220004101209,3606753079498396032,6340,4.10,-2.02,2.26, 
04400242-5649541,151219002101003,4774797644991411584,5880,3.97,-1.60,2.36, 
09122594-2725573,140116004301054,5637738110419679232,6013,4.00,-1.87,2.37, 
18062117-6535205,150408005901386,6629405132318802176,6061,4.10,-1.40,2.55, 
13380083-0813382,160401003901217,3618472121103909760,6290,4.21,-2.11,2.43, 
04421886-0107058,171102003901381,3229319874742150272,5980,4.18,-1.41,2.47, 
15204016-2312430,170220004601155,6251344007644295680,5980,4.01,-1.38,2.41, 
12172414-0031080,170130004601287,3698079133777652608,5999,4.15,-1.31,2.36, 
09201786-2132583,160418002601324,5675936999791614464,6169,4.11,-1.73,2.32, 
04435751-0141066,181224001601248,3229223598755355520,6259,4.30,-2.42,2.28, 
01490331-7249306,140808004701109,4686718379830941568,5863,3.98,-1.37,2.39, 
21370345-6537410,140809003701167,6400651364499669376,6018,4.40,-2.06,2.22, 
21401362-2259520,150901001101284,6817336344093253120,6192,4.36,-1.85,2.48, 
21404636-4731131,140811004501174,6562727178094560256,6049,4.13,-1.39,2.41, 

